LightOn Optical Processing Unit: Scaling-up AI and HPC with a Non von Neumann co-processor

We introduce LightOn's Optical Processing Unit (OPU), the first photonic AI accelerator chip available on the market for at-scale Non von Neumann computations, reaching 1500 TeraOPS. It relies on a combination of free-space optics with off-the-shelf components, together with a software API allowing a seamless integration within Python-based processing pipelines. We discuss a variety of use cases and hybrid network architectures, with the OPU used in combination of CPU/GPU, and draw a pathway towards "optical advantage".

==> hmdb51_rgb.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hmdb51_rgb.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{864bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{hmdb51_rgb.pdf}}%
    \put(0.13092473,0.05157838){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{hmdb51_rgb.pdf}}%
    \put(0.26207776,0.05157838){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{hmdb51_rgb.pdf}}%
    \put(0.39323079,0.05157838){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}200\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{hmdb51_rgb.pdf}}%
    \put(0.52438383,0.05157838){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}300\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{hmdb51_rgb.pdf}}%
    \put(0.65553686,0.05157838){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}400\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{hmdb51_rgb.pdf}}%
    \put(0.7866899,0.05157838){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}500\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{hmdb51_rgb.pdf}}%
    \put(0.91784294,0.05157838){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}600\end{tabular}}}}%
    \put(0.53602431,0.0200651){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Training Time [minutes]\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{hmdb51_rgb.pdf}}%
    \put(0.08049769,0.07337175){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{hmdb51_rgb.pdf}}%
    \put(0.08049769,0.1723678){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{hmdb51_rgb.pdf}}%
    \put(0.08049769,0.27136382){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{hmdb51_rgb.pdf}}%
    \put(0.08049769,0.37035984){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{hmdb51_rgb.pdf}}%
    \put(0.08049769,0.46935587){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{hmdb51_rgb.pdf}}%
    \put(0.08049769,0.56835189){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{hmdb51_rgb.pdf}}%
    \put(0.08049769,0.66734792){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}60\end{tabular}}}}%
    \put(0.03474392,0.40711805){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Test Accuracy [\%]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{hmdb51_rgb.pdf}}%
    \put(0.18043914,0.61124375){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2.75 minutes\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{hmdb51_rgb.pdf}}%
    \put(0.75340222,0.47131076){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}lr = 5.0e-03\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{hmdb51_rgb.pdf}}%
    \put(0.75340222,0.4223837){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}lr = 1.0e-03\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{hmdb51_rgb.pdf}}%
    \put(0.75340222,0.3734566){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}lr = 1.0e-04\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{hmdb51_rgb.pdf}}%
    \put(0.75340222,0.32452951){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}lr = 1.0e-05\end{tabular}}}}%
  \end{picture}%
\endgroup%

